Yarkovsky Drift Detections for 247 Near-Earth Asteroids

The Yarkovsky effect is a thermal process acting upon the orbits of small celestial bodies, which can cause these orbits to slowly expand or contract with time. The effect is subtle (da/dt ~ 10^-4 au/My for a 1 km diameter object) and is thus generally difficult to measure. We analyzed both optical and radar astrometry for 600 near-Earth asteroids (NEAs) for the purpose of detecting and quantifying the Yarkovsky effect. We present 247 NEAs with measured drift rates, which is the largest published set of Yarkovsky detections. This large sample size provides an opportunity to examine the Yarkovsky effect in a statistical manner. In particular, we describe two independent population-based tests that verify the measurement of Yarkovsky orbital drift. First, we provide observational confirmation for the Yarkovsky effect's theoretical size dependence of 1/D, where D is diameter. Second, we find that the observed ratio of negative to positive drift rates in our sample is 2.34, which, accounting for bias and sampling uncertainty, implies an actual ratio of $2.7^{+0.3}_{-0.7}$. This ratio has a vanishingly small probability of occurring due to chance or statistical noise. The observed ratio of retrograde to prograde rotators is two times lower than the ratio expected from numerical predictions from NEA population studies and traditional assumptions about the sense of rotation of NEAs originating from various main belt escape routes. We also examine the efficiency with which solar energy is converted into orbital energy and find a median efficiency in our sample of 12%. We interpret this efficiency in terms of NEA spin and thermal properties.

==> datafile1.txt <==
Title: Yarkovsky Drift Detections for 247 Near-Earth Asteroids 
Authors: Greenberg A.H., Margot J.L., Verma A.K., Taylor P.A., Hodge S.E. 
Table: Yarkovsky drift rate measurements for 247 Near-Earth Asteroids
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units       Label     Explanations
--------------------------------------------------------------------------------
   1- 25 A25    ---         Name      Asteroid identifier
  27- 29 A3     ---       f_Name      Flag(s) on Name (1)
  31- 34 F4.2   AU          a         Semi-major axis
  36- 39 F4.2   ---         e         Orbital eccentricity
      41 A1     ---       f_D         Flag on D (2)
  43- 47 F5.2   km          D         Diameter 
  49- 53 I5     ---         No        Number of optical measurements (3)
  55- 56 I2     ---         Nr        Number of radar measurements (3)
  58- 63 F6.2   10-4AU/My   <da/dt>   Orbit-averaged drift in semi-major axis (4)
  65- 68 F4.1   10-4AU/My e_<da/dt>   One-standard-deviation in <da/dt> (4)
  70- 74 E5.0   10-4AU/My   p         The p-value (4,6)
  76- 81 F6.2   10-4AU/My   <da/dt>r  Orbit-averaged drift in semi-major axis (5)
  83- 86 F4.1   10-4AU/My e_<da/dt>r  One-standard-deviation in <da/dt>r (5)
  88- 92 E5.0   10-4AU/My   pr        The p-value (5,6)
  94- 97 F4.1   ---         sY        Yarkovsky sensitivity parameter (7)
  99-102 F4.2   ---         xi        The Yarkovsky efficiency (8)
 104-113 A10    ---         Arc       Years of the observation arc
--------------------------------------------------------------------------------
Note (1):
    B = Binary or triple asteroid;
    S = anomalously high {xi} value, {xi} > 0.5;
    D = Yarkovsky detection predicted to be weaker due to the time span or
        quantity of astrometry (Section 5.1).
Note (2):
    * = Diameter inferred from H-magnitude via Equation 13 when the taxonomic
        type is not available from the Small Body Database.    
    T = Diameter inferred from H-magnitude via Equation 13 when the taxonomic
        type is available from the Small Body Database.
Note (3): Used in the solution.
Note (4): Values based on optical observations only.
Note (5): Values based on optical and radar observations (Nr > 0),
          otherwise blank.
Note (6): Used in distinguishing between a gravity-only dynamical model and a
          Yarkovsky dynamical model using optical data only, p, and optical
          plus radar data, pr.
Note (7): Of Nugent et al. (2012) [2012AJ....144...60N].
Note (8): Which was computed with a bulk density that was extracted from the
          Small Body Database, if available, or inferred from the spectral
          type, if available (Section 10).
--------------------------------------------------------------------------------
(1566) Icarus                 1.08 0.83   1.00  2372 16   -4.47   0.4 1e-16   -4.84   0.4 1e-16 37.1 0.03 1949-2019  
(1620) Geographos             1.25 0.34   2.56  8890  7   -0.68   0.5 3e-03   -1.02   0.5 2e-06 18.7 0.05 1951-2019  
(1685) Toro                   1.37 0.44   3.40  5050  9   -1.52   0.4 1e-16   -1.57   0.4 1e-16 33.0 0.10 1948-2019  
(1864) Daedalus           S   1.46 0.61   3.70  4368  1  -11.29   5.9 6e-05  -11.67   5.8 3e-05  3.0 0.56 1971-2019  
(1865) Cerberus               1.08 0.47   1.20  3396  0   -3.75   1.8 3e-06                     11.5 0.07 1971-2019  
(1866) Sisyphus           B   1.89 0.54   8.48  7796  1   -2.26   2.5 2e-02   -2.26   2.5 2e-02  4.3 0.35 1955-2019  
(1916) Boreas                 2.27 0.45   3.50  2892  0   -4.86   2.4 7e-06                      7.7 0.39 1953-2019  
(2062) Aten                   0.97 0.18   1.10  1922  7   -6.06   0.9 1e-16   -5.34   0.7 1e-16 24.1 0.10 1955-2019  
(2063) Bacchus                1.08 0.35   1.02  1292 12   -6.97   2.1 2e-09   -6.22   1.9 1e-08 17.3 0.14 1977-2016  
(2100) Ra-Shalom              0.83 0.44   2.30  3724  9   -3.27   0.9 3e-16   -2.04   0.6 9e-13 24.8 0.12 1975-2019  
(2101) Adonis                 1.87 0.76   0.60   238  5  -25.43  10.7 1e-03  -17.51   9.3 1e-02  6.5 0.10 1936-2018  
(2201) Oljato                 2.17 0.71   1.80  1950  5   16.28   8.5 1e-04   15.11   7.2 3e-05  2.8 0.47 1931-2019  
(2202) Pele               S   2.29 0.51 * 1.35   500  0   25.07  14.3 3e-04                      3.5 0.65 1972-2018  
(2340) Hathor                 0.84 0.45   0.30   902  7  -17.39   0.7 1e-16  -17.61   0.6 1e-16 40.0 0.09 1976-2019  
(3103) Eger                   1.40 0.35   1.50  6534  4   -0.76   2.3 5e-01   -2.83   2.2 4e-03  5.2 0.08 1982-2019  
(3200) Phaethon               1.27 0.89   6.25 10590  8   -9.01   2.8 8e-13   -9.57   2.1 1e-16  4.6 0.23 1983-2019  
(3361) Orpheus                1.21 0.32   0.30  1692  0    7.74   1.2 1e-16                     22.3 0.04 1982-2018  
(3362) Khufu                  0.99 0.47   0.70   518  0  -17.87  11.8 1e-02                      2.9 0.17 1984-2004  
(3551) Verenia                2.09 0.49   0.90   928  0  -13.11   9.4 2e-02                      3.8 0.22 1983-2019  
(3753) Cruithne               1.00 0.51   2.07  1500  0   -5.14   3.4 1e-03                      7.7 0.13 1973-2019  
(3908) Nyx                    1.93 0.46   1.00  3408 16    6.59   2.6 4e-07    7.10   1.6 1e-16  6.3 0.10 1980-2019  
(4034) Vishnu                 1.06 0.44   0.42   960  1  -38.61   9.2 2e-16  -33.04   7.9 4e-16  4.9 0.20 1986-2015  
(4179) Toutatis               2.54 0.63   5.40 12070 51   -9.52   4.0 4e-10   -2.15   0.3 1e-16  2.0 0.19 1934-2019  
(4197) Morpheus               2.30 0.77   1.80  1584  6   12.81   8.0 3e-03   13.35   8.0 2e-03  3.2 0.35 1954-2019  
(4581) Asclepius              1.02 0.36 * 0.26   660  4  -29.91  11.6 8e-09  -20.37   5.4 1e-16  3.2 0.08 1989-2019  
(4660) Nereus                 1.49 0.36   0.33  1338 32    4.26   5.0 8e-02    7.68   3.4 3e-06  7.3 0.05 1981-2019  
(4688) 1980 WF                2.24 0.51   0.60   416  0   -7.00   5.5 5e-02                      9.6 0.06 1980-2011  
(4769) Castalia               1.06 0.48   1.40   574 15   -5.10   3.0 8e-03   -6.14   2.8 8e-04 10.5 0.12 1989-2016  
(5011) Ptah                   1.64 0.50 * 1.86  1198  0  -14.72   6.4 5e-05                      6.3 0.45 1960-2018  
(5131) 1990 BG            S   1.49 0.57 T 3.44  3024  0  -16.21   6.5 8e-07                      2.0 0.87 1978-2019  
(5189) 1990 UQ                1.55 0.48 * 0.98  1874  1  -12.22   9.4 2e-03  -12.25   9.4 2e-03  2.3 0.20 1990-2019  
(5693) 1993 EA                1.27 0.59 * 1.70  3242  0   -6.35   4.3 4e-03                      3.4 0.14 1984-2019  
(5869) Tanith             S   1.81 0.32 * 1.29  1176  0  -19.22  14.5 8e-03                      2.1 0.51 1977-2019  
(6239) Minos                  1.15 0.41 * 0.71  1762  3    6.79   3.7 3e-04    7.98   3.5 1e-05  7.0 0.09 1983-2015  
(6456) Golombek           S   2.19 0.41 * 2.35  2340  0  -14.08   4.9 6e-11                      4.7 0.70 1979-2019  
(6489) Golevka                2.49 0.61   0.53  1934 20  -13.44  12.1 6e-02   -5.17   0.7 1e-16  1.8 0.05 1991-2015  
(7336) Saunders               2.31 0.48 T 0.52  1786  0   12.44   3.3 7e-15                      6.8 0.18 1982-2018  
(7341) 1991 VK                1.84 0.51   0.98  3040 13   -1.21   3.3 4e-01   -2.57   0.8 2e-12  4.0 0.06 1981-2018  
(7482) 1994 PC1               1.35 0.33   1.05  1350  1   12.75   8.4 5e-03   13.12   8.4 3e-03  3.4 0.27 1974-2019  
(7822) 1991 CS                1.12 0.16   1.60  2272  4    8.03   5.6 4e-03    6.57   5.5 2e-02  3.7 0.20 1991-2016  
(7888) 1993 UC            BS  2.44 0.66   2.30  2330  5  -37.71  26.6 5e-03  -37.79  26.5 5e-03  0.5 1.30 1989-2019  
(7889) 1994 LX                1.26 0.35   1.68  3596  4   -3.92   5.3 1e-01   -6.15   5.2 1e-02  2.3 0.14 1977-2019  
(8176) 1991 WA                1.57 0.64 T 1.48  1304  0    8.60   7.1 5e-02                      2.8 0.16 1991-2019  
(9162) Kwiila                 1.50 0.60   1.13  1012  0   -7.06   7.2 5e-02                      5.6 0.11 1987-2019  
(9856) 1991 EE                2.24 0.63   1.00  1536  4   11.84  10.2 5e-03   11.46  10.1 6e-03  2.2 0.18 1991-2019  
(10302) 1989 ML               1.27 0.14 T 0.49  1026  0   19.49   3.7 1e-16                      4.4 0.14 1989-2019  
(10563) Izhdubar              1.01 0.27 T 1.55  1092  0   17.09   7.7 4e-04                      3.4 0.42 1991-2019  
(11398) 1998 YP11             1.72 0.39   1.32  5716  0   -5.17   3.6 8e-04                      3.0 0.13 1983-2019  
(11405) 1999 CV3          S   1.46 0.39   3.62  4692  0    7.54   5.3 4e-03                      2.6 0.66 1978-2019  
(11500) Tomaiyowit            1.08 0.36   0.74  2010  1   -5.18   2.3 4e-06   -5.45   2.3 5e-07  8.0 0.07 1989-2019  
(11885) Summanus              1.70 0.47   1.30   542  0  -17.82  10.5 2e-05                      3.7 0.40 1990-2019  
(14402) 1991 DB               1.71 0.40   0.60  1214  0   -6.65   3.1 2e-05                      9.3 0.04 1991-2019  
(15745) Yuliya                1.72 0.26 T 1.04  2144  0   -6.00   4.8 1e-02                      5.0 0.14 1982-2019  
(17511) 1992 QN               1.19 0.36 T 1.23  2526  1    3.36   3.4 3e-02    3.36   3.4 3e-02  4.7 0.05 1992-2019  
(18736) 1998 NU           S   2.35 0.49 T 2.46  3124  0  -15.42   8.3 8e-06                      4.2 0.76 1954-2019  
(31221) 1998 BP26             1.72 0.26 * 1.29  1912  0  -17.06   6.1 8e-09                      2.5 0.46 1998-2019  
(33342) 1998 WT24             0.72 0.42   0.43  3528 16  -10.03   8.3 6e-03  -16.02   2.4 1e-16  2.2 0.08 1998-2019  
(37655) Illapa                1.48 0.75 * 0.93  1088  2  -11.67   3.6 3e-15  -10.87   3.4 8e-15  9.0 0.09 1994-2019  
(41429) 2000 GE2              1.59 0.56   0.20   670  0  -31.29  14.9 8e-04                      2.5 0.10 1998-2018  
(52387) Huitzilopochtli       1.28 0.19   0.89  1086  3  -22.51  16.4 6e-03  -22.18  16.3 6e-03  3.3 0.37 1993-2019  
(54509) YORP              D   1.00 0.23 * 0.10  1084  5  -19.97  47.6 3e-01  -33.85  13.3 3e-09  0.7 0.06 2000-2005  
(65679) 1989 UQ               0.92 0.26   0.92  1382  0  -19.16   4.9 2e-14                      5.9 0.26 1954-2017  
(65690) 1991 DG               1.43 0.36 * 0.56   518  0  -32.45  13.1 3e-05                      3.7 0.32 1991-2018  
(65706) 1992 NA               2.40 0.56 T 2.92  1066  0   11.29  10.0 3e-02                      2.5 0.33 1992-2019  
(65733) 1993 PC               1.15 0.47 * 0.78  1394  0   -6.71   4.9 5e-03                      4.4 0.07 1992-2019  
(66146) 1998 TU3              0.79 0.48   2.86  2270  1   -1.60   4.5 4e-01   -5.60   3.9 2e-03  4.1 0.19 1982-2019  
(66391) Moshup            B   0.64 0.69   1.32  7770 37   -5.23   2.9 1e-06   -5.73   2.2 2e-12  2.7 0.04 1998-2019  
(66400) 1999 LT7              0.86 0.57   0.41   602  0  -38.25   5.3 1e-16                      5.4 0.17 1987-2018  
(68950) 2002 QF15             1.06 0.34   1.65  5124 13   -6.18   5.0 6e-03   -4.72   1.1 1e-16  3.0 0.12 1955-2019  
(85770) 1998 UP1              1.00 0.35 * 0.28   976  0  -16.56   5.6 8e-07                      5.2 0.07 1990-2016  
(85774) 1998 UT18             1.40 0.33   0.94  1338  8   -3.21   3.8 1e-01   -2.39   0.6 4e-11  5.7 0.02 1989-2019  
(85953) 1999 FK21             0.74 0.70   0.59  2272  0  -11.64   2.1 1e-16                      5.6 0.06 1971-2018  
(85989) 1999 JD6              0.88 0.63   1.46  5412 15   -6.97   3.7 1e-05   -5.98   3.6 2e-04  3.8 0.12 1990-2019  
(85990) 1999 JV6              1.01 0.31   0.45  2096 15  -11.40   3.9 4e-07  -14.10   1.0 1e-16  4.3 0.17 1999-2019  
(87684) 2000 SY2              0.86 0.64 * 2.14  1310  0  -14.35   7.1 3e-04                      4.5 0.29 1977-2019  
(88254) 2001 FM129            1.18 0.63   0.80  1400  2  -10.55   5.8 4e-04  -11.10   5.6 1e-04  5.3 0.10 1978-2019  
(88959) 2001 TZ44         S   1.72 0.56 * 1.18   764  0  -29.45  15.1 4e-04                      2.1 0.53 2001-2019  
(96590) 1998 XB               0.91 0.35   0.88  4764 15   -0.05   4.2 1e+00    2.30   1.1 8e-06  2.7 0.03 1992-2019  
(99907) 1989 VA               0.73 0.59   1.40  1546  0   12.01   2.5 1e-16                      9.0 0.22 1989-2019  
(101955) Bennu                1.13 0.20   0.49  1148 29  -12.17   4.2 4e-13  -19.03   0.1 1e-16  6.7 0.08 1999-2018  
(136582) 1992 BA              1.34 0.07 * 0.37   460  0  -20.40   5.9 4e-08                      5.3 0.15 1992-2017  
(136617) 1994 CC          B   1.64 0.42 * 1.02  1294 27  -10.92  14.2 2e-01  -13.95  13.3 5e-02  2.1 0.26 1988-2019  
(136793) 1997 AQ18            1.15 0.47 T 1.22   740  0  -22.79   5.3 4e-12                      3.8 0.21 1997-2019  
(136818) Selqet               0.94 0.35 * 0.59  1274  0    8.40   3.2 6e-06                      8.3 0.07 1997-2018  
(136993) 1998 ST49        B   2.31 0.60 T 1.02  1050  7   26.08  10.1 1e-06   27.22   9.9 3e-07  2.4 0.47 1998-2019  
(137084) 1998 XS16            1.21 0.50   1.23  3110  0  -17.79   7.0 5e-08                      2.2 0.31 1994-2019  
(137125) 1999 CT3         S   1.43 0.13 * 0.65   434  0  -56.44  20.9 1e-06                      2.2 0.73 1999-2018  
(137805) 1999 YK5             0.83 0.56   2.24  2188  0   -6.27   5.3 1e-02                      3.1 0.11 1999-2019  
(137924) 2000 BD19            0.88 0.89   0.97  1304  5  -22.10  13.5 3e-04  -26.17  10.4 5e-08  1.7 0.08 1997-2019  
(138175) 2000 EE104           1.00 0.29 * 0.31  1870  3  -33.84   7.2 1e-16  -34.59   7.1 1e-16  4.3 0.17 1999-2019  
(138404) 2000 HA24            1.14 0.32 * 0.54   632  0   12.19   2.8 5e-14                     13.2 0.11 1982-2017  
(138852) 2000 WN10            1.00 0.30 * 0.32  1920  0   16.25   3.7 1e-16                      5.6 0.08 2000-2019  
(138911) 2001 AE2             1.35 0.08 T 0.51  1134  0  -12.30   5.8 2e-04                      5.5 0.13 1984-2017  
(139622) 2001 QQ142       S   1.42 0.31 T 0.66   938  0  -31.92  14.4 2e-06                      2.5 0.54 2001-2019  
(141018) 2001 WC47            1.40 0.24 * 0.59  2962  4   -5.41   7.4 7e-02   -7.49   7.0 7e-03  2.0 0.08 1991-2019  
(141498) 2002 EZ16            0.92 0.57 * 0.74   624  0  -12.01  11.2 3e-02                      3.3 0.10 1995-2019  
(141531) 2002 GB              0.99 0.53   0.30  1396  0   23.50  12.5 1e-03                      2.1 0.09 2002-2019  
(152563) 1992 BF              0.91 0.27   0.27   712  0  -13.99   1.3 1e-16                     20.3 0.11 1953-2018  
(152671) 1998 HL3             1.13 0.37   0.30   632  0  -31.92   9.3 1e-10                      3.9 0.15 1998-2018  
(152742) 1998 XE12            0.88 0.74   0.41   666  0   14.11  10.9 3e-02                      2.6 0.04 1995-2019  
(152754) 1999 GS6             1.19 0.50   0.41   744  0  -11.14   4.3 1e-09                      8.5 0.06 1999-2019  
(153201) 2000 WO107           0.91 0.78   0.51   852  0  -24.37  12.7 9e-04                      2.2 0.06 2000-2018  
(153814) 2001 WN5         S   1.71 0.47   0.93  1632  2   34.10   9.7 5e-14   38.78   9.3 1e-16  2.4 0.63 1996-2019  
(154590) 2003 MA3             1.11 0.40   0.09   224  0  -46.44  10.8 6e-16                      5.4 0.06 1998-2018  
(161999) 1989 RC              2.32 0.51   0.46   206  0  -38.20  21.8 3e-03                      2.8 0.34 1989-2018  
(162004) 1991 VE              0.89 0.66 * 0.81  1870  2   18.36   3.5 1e-16   21.44   2.7 1e-16  4.7 0.16 1954-2019  
(162080) 1998 DG16            0.90 0.36   0.78   244  0  -18.26   7.1 1e-05                      3.1 0.20 1981-2015  
(162082) 1998 HL1             1.25 0.19 * 0.59  1834  0  -12.44   5.4 1e-06                      3.7 0.14 1998-2019  
(162117) 1998 SD15            0.93 0.34 * 0.56  1048  0   -9.29   1.6 1e-16                     14.6 0.08 1998-2018  
(162142) 1998 VR              0.88 0.32   0.46   818  0    9.05   3.0 4e-07                      9.8 0.06 1998-2016  
(162162) 1999 DB7             1.21 0.19 * 0.37   520  0   18.95  11.3 3e-03                      5.2 0.13 1999-2019  
(162173) Ryugu                1.19 0.19 T 0.77  1444  0  -15.99   6.7 2e-07                      3.6 0.09 1986-2016  
(162181) 1999 LF6             1.41 0.28   0.73  2980  2  -12.04   2.9 1e-16   -9.92   2.8 2e-12  5.2 0.14 1979-2019  
(162361) 2000 AF6             0.88 0.41 * 0.34   778  0   21.89   4.2 1e-16                      7.0 0.10 1991-2019  
(162463) 2000 JH5         S   1.15 0.24   1.05   970  0  -28.09  11.6 2e-06                      2.2 0.51 2000-2017  
(162483) 2000 PJ5             0.87 0.37   0.91   860  0   -8.95   7.9 2e-02                      3.6 0.11 2000-2018  
(162567) 2000 RW37            1.25 0.25   0.34   388  0  -16.65  14.2 2e-02                      3.8 0.05 2000-2018  
(162694) 2000 UH11            0.87 0.42 * 0.43   414  0  -30.62   9.3 1e-09                      4.7 0.17 2000-2017  
(162783) 2000 YJ11            1.31 0.23 * 0.26   262  0  -47.51  15.8 9e-09                      5.3 0.23 2000-2018  
(162882) 2001 FD58            1.09 0.58 * 0.65   784  3  -14.50   8.2 8e-04  -13.90   8.1 1e-03  3.6 0.11 2000-2018  
(163000) 2001 SW169           1.25 0.05 * 0.51  2004  0   -8.26   4.3 8e-05                      4.3 0.08 1997-2019  
(163023) 2001 XU1             0.80 0.55 * 0.49   634  0   34.25   8.9 1e-16                      3.0 0.18 2001-2019  
(163081) 2002 AG29            1.09 0.20 * 0.74   816  0   13.60   7.9 1e-03                      5.3 0.17 1985-2019  
(163348) 2002 NN4         D   0.88 0.43   0.73   672  0   13.20  10.1 4e-02                      3.4 0.13 2002-2016  
(164202) 2004 EW          D   0.99 0.28 * 0.25   844  0   18.70  13.0 2e-02                      2.5 0.07 2004-2017  
(164207) 2004 GU9             1.00 0.14   0.16   442  0  -31.71  11.5 9e-07                      4.2 0.09 2001-2019  
(175706) 1996 FG3         B   1.05 0.35   1.20  3214  7  -13.13   5.6 8e-09  -18.74   4.9 1e-16  3.1 0.19 1985-2014  
(185851) 2000 DP107       B   1.37 0.38   0.86  2838 13   -0.82   2.8 6e-01    5.45   2.3 5e-06  4.3 0.04 2000-2019  
(190491) 2000 FJ10            1.32 0.23 * 0.23   502  0  -26.02  16.7 2e-02                      2.2 0.11 2000-2017  
(190758) 2001 QH96        S   1.75 0.36 * 0.74   470  0   49.52  27.1 2e-04                      2.7 0.72 1994-2017  
(192559) 1998 VO              1.07 0.23 * 0.31  1196  0  -14.46   4.1 1e-16                      6.4 0.08 1998-2018  
(192563) 1998 WZ6             1.45 0.41 T 1.23  1470  0  -20.06   7.6 1e-06                      2.6 0.33 1998-2019  
(203471) 2002 AU4             0.86 0.37 * 0.47   700  0  -13.61   7.5 1e-03                      6.6 0.09 1994-2017  
(208023) 1999 AQ10            0.93 0.24 T 0.28   876  3  -24.34   6.8 1e-16  -23.37   5.9 1e-16  4.3 0.10 1999-2018  
(215442) 2002 MQ3             0.91 0.27   1.07   664  0  -20.47  12.0 4e-04                      2.2 0.33 2002-2017  
(216523) 2001 HY7             0.91 0.41 * 0.27   572  0   30.75   6.0 1e-16                      6.1 0.11 2001-2016  
(216985) 2000 QK130           1.18 0.26 * 0.21   488  0   44.61   7.8 1e-16                      5.7 0.17 2000-2018  
(217628) Lugh             S   2.55 0.70   1.40   240  0  -97.09  40.0 9e-06                      2.2 1.88 1960-2019  
(230111) 2001 BE10            0.82 0.37 * 0.54  1504  3  -13.76   5.5 1e-07  -12.79   5.3 2e-07  5.1 0.09 2001-2019  
(230549) 2003 BH              1.46 0.36   0.22   306  0   25.48  15.1 3e-03                      2.7 0.10 2003-2019  
(232691) 2004 AR1             1.58 0.47 * 0.39   614  4  -34.91  14.8 8e-06  -35.22  13.7 1e-06  2.0 0.23 2004-2019  
(240320) 2003 HS42            1.46 0.12 * 0.34   276  0   31.87  19.6 1e-02                      2.7 0.22 1998-2019  
(242191) 2003 NZ6         D   0.79 0.49   0.37   914  3   23.64   8.4 4e-10   24.30   8.3 1e-10  2.7 0.10 2003-2017  
(243025) 2006 UM216           2.68 0.52   2.12  1258  0  -10.50  12.2 3e-02                      3.2 0.45 1954-2019  
(244670) 2003 KN18            1.75 0.49 * 0.71   824  0   34.67  16.8 5e-07                      2.1 0.42 1989-2019  
(247517) 2002 QY6             0.82 0.70   0.27   710  0  -25.72  12.3 9e-04                      3.1 0.05 2002-2019  
(249886) 2001 RY11        S   1.48 0.28   1.20   692  0   31.39  21.7 8e-03                      3.0 0.72 1992-2019  
(252399) 2001 TX44            0.87 0.55   0.29   466  0  -36.80  11.8 4e-08                      4.2 0.12 2001-2019  
(252558) 2001 WT1             1.09 0.40   0.53   466  0  -34.23  14.6 3e-04                      2.8 0.27 2001-2018  
(253062) 2002 TC70            1.37 0.20 * 0.22   416  0  -27.23   9.4 2e-10                      4.7 0.12 2002-2018  
(256004) 2006 UP          D   1.59 0.30 * 0.09   328  0  -65.16  19.5 2e-08                      2.4 0.11 2002-2016  
(265482) 2005 EE          D   1.13 0.33 * 0.20   768  5   41.08  12.4 2e-16   48.61  11.3 1e-16  2.9 0.16 2004-2017  
(267940) 2004 EM20            1.11 0.52 * 0.31   520  0  -25.61  10.1 3e-06                      4.3 0.10 2004-2019  
(276033) 2002 AJ129           1.37 0.91 * 0.65   928  5   21.84  14.7 1e-02   26.57  14.6 3e-03  2.1 0.06 2002-2018  
(276770) 2004 HC          D   0.79 0.60 * 0.37   416  0  -38.11  25.3 3e-03                      2.1 0.14 2004-2018  
(297418) 2000 SP43            0.81 0.47   0.41  1612  1  -15.02   3.5 1e-16  -15.03   3.5 1e-16  6.4 0.07 2000-2019  
(302169) 2001 TD45            0.80 0.78 * 0.37   206  0  -11.92  11.5 4e-02                      5.0 0.03 2001-2019  
(306383) 1993 VD              0.88 0.55 * 0.18   306  1  -22.18   5.0 1e-15  -18.82   4.5 6e-14  8.0 0.04 1993-2018  
(307070) 2002 AV31            1.31 0.25   0.28   500  0  -21.67  10.9 2e-03                      4.7 0.11 2002-2019  
(310442) 2000 CH59            0.86 0.42 * 0.37   664  0   28.82   6.8 3e-13                      4.8 0.14 2000-2017  
(310842) 2003 AK18        D   0.88 0.38 * 0.41  1014  4  -18.29   5.9 2e-09  -17.90   5.8 1e-09  4.5 0.10 2003-2017  
(322756) 2001 CK32            0.73 0.38 * 0.56   296  0  -15.03  14.3 4e-02                      2.9 0.11 2001-2017  
(326302) 1998 VN              1.39 0.34 * 0.28   386  0  -38.48  18.9 5e-04                      2.0 0.19 1998-2019  
(326354) 2000 SJ344           1.14 0.17 * 0.10   126  0  -64.77  15.6 1e-16                      5.8 0.12 2000-2018  
(326683) 2002 WP              1.45 0.22   0.52  1602  1   11.98   5.4 3e-06   12.38   5.3 9e-07  4.3 0.13 2002-2019  
(330659) 2008 GG2         D   1.59 0.28 * 0.09   406  0   29.18   9.8 1e-07                      5.4 0.05 2004-2018  
(333889) 1998 SV4             0.82 0.64   0.92  1170  0    7.94   8.5 4e-02                      3.2 0.07 1998-2018  
(334412) 2002 EZ2             1.25 0.05 * 0.32  1012  0  -19.02   7.1 2e-06                      4.3 0.12 2002-2019  
(337084) 1998 SE36            1.34 0.10 * 0.41   704  0  -26.97  13.6 5e-06                      2.5 0.22 1998-2018  
(337248) 2000 RH60            0.83 0.55   0.85   734  0  -17.45   8.1 8e-05                      4.3 0.16 2000-2018  
(337252) 2000 SD8             1.13 0.31 * 0.25   310  0  -32.76   9.2 4e-11                      5.7 0.13 2000-2018  
(338292) 2002 UA31            0.80 0.49 * 0.56   696  0  -18.97   8.0 6e-06                      3.3 0.12 2002-2017  
(339714) 2005 ST1             1.45 0.37 * 0.30   780  0   -7.84   3.9 5e-04                      8.8 0.04 1991-2019  
(344074) 1997 UH9             0.83 0.47 T 0.54   684  0   32.34   9.8 7e-09                      3.1 0.30 1997-2019  
(348306) 2005 AY28        D   0.87 0.57 * 0.18   448  2  -62.53  21.1 1e-06  -64.77  21.1 7e-07  3.1 0.12 2005-2018  
(350462) 1998 KG3             1.16 0.12 * 0.14   440  0  -26.68   4.1 1e-16                      9.9 0.07 1998-2018  
(350523) 2000 EA14            1.12 0.20 * 0.21   342  0   24.05   7.3 7e-08                      8.5 0.09 2000-2019  
(351545) 2005 TE15        D   1.20 0.34 * 0.41   446  0  -26.73  16.7 9e-03                      2.2 0.18 2005-2017  
(358453) 2007 EH88            1.12 0.44 * 0.39   404  0  -50.08  16.6 6e-08                      2.7 0.28 1994-2019  
(363027) 1998 ST27        B   0.82 0.53   0.58   750  7   14.92   8.9 1e-03   14.11   4.1 4e-11  2.6 0.09 1998-2018  
(363116) 2001 GQ2             1.21 0.50 * 0.34  1150  3  -10.29   8.2 2e-03   -9.80   8.1 3e-03  3.4 0.05 2001-2017  
(363599) 2004 FG11        BD  1.59 0.72   0.15   530  8  -34.66   7.5 1e-16  -38.02   6.7 1e-16  5.2 0.06 2004-2018  
(364136) 2006 CJ          D   0.68 0.75 * 0.32   698 10  -24.97  10.3 3e-07  -38.23   1.8 1e-16  4.0 0.07 2006-2017  
(369986) 1998 SO              0.73 0.70 * 0.27   438  0   12.29   8.2 2e-03                      6.1 0.02 1998-2018  
(376879) 2001 WW1             1.21 0.12 * 0.13   204  0  -27.37  10.5 7e-06                      6.0 0.07 2001-2017  
(385186) 1994 AW1         B   1.11 0.08   0.81  3176  3    4.06   2.8 4e-04    4.08   2.7 2e-04  6.3 0.03 1986-2017  
(396593) 2001 HC              0.87 0.50 * 0.56   540  0   13.86   5.0 3e-13                      8.7 0.09 2001-2019  
(398188) Agni                 0.86 0.27   0.46   628 13  -28.74  10.6 1e-07  -22.41   8.8 5e-07  3.1 0.15 2001-2018  
(399308) 1993 GD              1.10 0.24 * 0.26   204  0   44.64   9.6 2e-12                      5.7 0.19 1993-2015  
(401885) 2001 RV17        D   0.91 0.34 * 0.28   360  0  -19.09   8.8 4e-04                      5.4 0.08 2001-2015  
(410777) 2009 FD          BD  1.16 0.49   0.47   998  8   38.18  15.1 1e-07   41.25  14.7 1e-08  1.6 0.27 2009-2019  
(412976) 1987 WC              1.36 0.23 * 0.39   324  0   32.95  12.3 2e-05                      3.4 0.24 1987-2017  
(413260) 2003 TL4             0.78 0.38 * 0.47   864 10  -20.94   7.2 4e-12  -20.58   4.5 1e-16  3.7 0.12 2003-2018  
(415711) 1998 WT7             1.15 0.11   0.35   358  0   35.71  18.3 7e-04                      3.4 0.22 1998-2019  
(416151) 2002 RQ25        D   1.11 0.31 * 0.26   426  6   16.72  12.9 5e-02   17.88   9.7 3e-03  3.4 0.08 2002-2016  
(418849) 2008 WM64        D   1.01 0.11 * 0.27   432  4  -21.42  12.8 2e-03  -29.33  11.1 7e-06  2.6 0.13 2008-2019  
(433953) 1997 XR2             1.08 0.20   0.26   802  8   14.81   9.7 9e-03   11.37   7.7 1e-02  3.2 0.05 1997-2017  
(437841) 1998 HD14            0.96 0.31 * 0.22   386  0  -33.82   9.4 2e-12                      6.9 0.11 1998-2019  
(437844) 1999 MN              0.67 0.67 * 0.19   270  4   37.93   3.9 1e-16   37.42   3.8 1e-16  9.6 0.05 1999-2015  
(437846) 1999 RJ27        S   1.48 0.35 * 0.47   194  0  -60.34  24.4 1e-04                      2.8 0.51 1999-2019  
(438661) 2008 EP6         D   1.21 0.29 * 0.47   284  1   -1.43  44.8 9e-01  -30.46  29.3 1e-02  2.2 0.25 2008-2019  
(441987) 2010 NY65        D   1.00 0.37   0.23  1286 15   15.34  17.2 8e-02  -17.95   0.9 1e-16  1.2 0.06 2010-2019  
(443837) 2000 TJ1             1.16 0.08   0.25   686  0   -9.71   7.1 2e-03                      5.7 0.05 2000-2015  
(446924) 2002 VV17            0.84 0.44 * 0.32   888  0  -16.00   6.9 2e-06                      4.3 0.07 1992-2018  
(450293) 2004 LV3             1.23 0.28 * 0.62   718  5  -20.06  16.9 5e-02  -22.85  16.8 2e-02  2.0 0.25 2004-2019  
(450300) 2004 QD14        D   0.94 0.34 * 0.28   274  0  -59.01  26.2 7e-04                      2.0 0.24 2004-2017  
(452389) 2002 NW16            1.11 0.03   0.85  2218  0   -9.33   5.4 1e-03                      2.8 0.14 2002-2017  
(455146) 1993 FS              2.23 0.42 * 0.43   200  0   38.47  17.9 7e-04                      3.4 0.34 1993-2016  
(455176) 1999 VF22            1.31 0.74 * 0.27   364  3  -37.68   7.0 1e-16  -37.40   6.9 1e-16  7.9 0.09 1999-2019  
(455184) 2000 ED14            0.83 0.57 * 0.25   322  1   29.29  19.5 7e-03   29.14  19.5 8e-03  2.3 0.08 2000-2019  
(455415) 2003 GA              1.28 0.19 * 0.20   694  0   33.76  28.8 3e-02                      2.1 0.13 2003-2019  
(455594) 2004 SV55        D   1.76 0.66   1.62   498  0  -11.89   9.4 7e-03                      3.9 0.25 2004-2018  
(461353) 1999 LS7             1.01 0.30 * 0.25   252  0  -48.53  22.9 4e-04                      2.0 0.19 1999-2016  
(461852) 2006 GY2         BDS 1.86 0.50 * 0.62   596  9 -370.26 169.2 4e-05 -319.58 156.9 2e-04  0.2 3.47 2006-2016  
(467336) 2002 LT38        D   0.85 0.31 * 0.28   606  0   11.66   6.2 2e-03                      5.9 0.05 2002-2016  
(468468) 2004 KH17            0.71 0.50   0.20   424  1  -43.80   5.3 1e-16  -43.81   5.3 1e-16  5.9 0.09 2004-2019  
(469445) 2002 LT24        D   0.72 0.50   0.14   370  0  -29.65  18.6 2e-02                      2.3 0.05 2002-2016  
(469737) 2005 NW44        D   0.78 0.48 * 0.30   792  0   15.34   6.6 1e-05                      4.5 0.05 2005-2018  
(474158) 1999 FA              1.08 0.13 T 0.22   440  0  -41.23   9.2 1e-16                      2.2 0.17 1978-2016  
(474163) 1999 SO5             1.09 0.07 * 0.23   506  0  -27.84  11.3 2e-04                      3.3 0.12 1999-2017  
(474574) 2004 FG1         D   1.75 0.29 * 0.47   772  0  -32.77  18.5 5e-05                      2.1 0.32 2004-2018  
(480808) 1994 XL1             0.67 0.53 * 0.23   346  0  -31.77   3.5 1e-16                     16.0 0.08 1994-2016  
(480883) 2001 YE4             0.68 0.54 * 0.26   686  7  -48.47   2.0 1e-16  -49.84   0.7 1e-16  9.9 0.13 2001-2017  
(481442) 2006 WO3             0.80 0.45 * 0.17   572  0  -41.73   9.0 1e-16                      3.7 0.09 2001-2016  
(483459) 2002 EM6             1.16 0.14 * 0.32   526  0   18.42   7.7 3e-04                      4.8 0.11 2002-2017  
(483656) 2005 ES70        D   0.76 0.39 * 0.06   332  1  -79.85   3.2 1e-16  -79.57   3.1 1e-16 11.1 0.06 2005-2019  
(488453) 1994 XD          B   2.35 0.73 * 0.54   594  8   41.69  28.0 1e-03   35.27  23.2 1e-03  0.8 0.23 1994-2017  
(488789) 2004 XK50        DS  1.45 0.69   1.04   180  0   56.04  37.3 1e-02                      2.2 0.63 2004-2018  
(494658) 2000 UG11        B   1.93 0.57 * 0.30   846  4  -34.96  42.7 4e-02  -55.71  42.0 1e-03  0.7 0.26 2000-2017  
(494710) 2005 MO13            0.86 0.41 * 0.25   454  0  -31.06   7.1 2e-11                      5.4 0.10 2001-2017  
(495829) 1995 LG              1.06 0.79 * 0.65   582  0   10.13   5.3 9e-04                      7.5 0.04 1995-2019  
(497113) 2004 EK1         D   1.25 0.25 * 0.13   424  0  -17.04  10.3 2e-03                      5.0 0.04 2004-2018  
(499998) 2011 PT          D   1.31 0.22 * 0.06   394  0  -88.44  14.6 1e-16                      2.8 0.10 2011-2017  
(503941) 2003 UV11            1.45 0.76   0.26  1736 14   -1.04   3.9 6e-01    6.39   2.1 4e-10  5.4 0.01 1996-2017  
(506590) 2005 XB1         D   1.13 0.42   0.10   234  0   46.63   9.3 1e-16                      7.0 0.07 2005-2017  
(513126) 1998 QP              1.79 0.58 * 0.20   500  0  -38.42  29.1 1e-02                      3.1 0.12 1998-2018  
(513312) 2007 DM41        D   1.18 0.53 * 0.14   420  0   39.66  19.1 6e-05                      2.2 0.08 2007-2017  
(516435) 2004 FJ29        D   0.91 0.35 * 0.20   306  0  -15.93   9.2 2e-03                      5.2 0.04 2004-2018  
(523586) 1999 LK1             0.91 0.33 * 0.14   216  0   -9.87   8.7 1e-02                      5.3 0.02 1999-2019  
(523595) 2002 OS4             1.92 0.45   0.66  1414  0   -9.38   9.5 3e-02                      2.1 0.12 2002-2019  
(523605) 2004 RX10            0.92 0.35 * 0.20   392  0  -29.63   7.0 2e-15                      6.1 0.08 2004-2019  
(523934) 1998 FF14            1.25 0.31 * 0.26   246  0  -17.72   7.1 2e-05                      9.6 0.08 1998-2019  
(524522) 2002 VE68            0.72 0.41 * 0.28  1142 10  -34.90   1.8 1e-16  -35.35   0.6 1e-16 13.5 0.12 2002-2018  
(526798) 2007 AA9         D   0.86 0.42 * 0.12   138  0  -68.86  35.9 4e-03                      2.1 0.11 2007-2019  
2004 BG41                 D   2.51 0.61 * 0.05   174  0  -51.25  30.0 8e-03                     -1.0 0.04 2004-2015  
2004 SC56                 D   0.77 0.43   0.29   324  0  -42.91  27.8 2e-03                     -1.0 0.15 2004-2010  
2009 BD                   D   1.06 0.05 * 0.01   366  0 -381.69  99.3 6e-13                     -1.0 0.06 2009-2011  


==> datafile2.txt <==
Title: Yarkovsky Drift Detections for 247 Near-Earth Asteroids 
Authors: Greenberg A.H., Margot J.L., Verma A.K., Taylor P.A., Hodge S.E. 
Table: Yarkovsky drift rate measurements for 8 Near-Earth Asteroids whose rates
       require additional verifications because solutions that include 
       pre-1965 astrometry differ from solutions that exclude pre-1965 
       astrometry
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units       Label     Explanations
--------------------------------------------------------------------------------
   1- 25 A25    ---         Name      Asteroid identifier
  27- 29 A3     ---       f_Name      Flag(s) on Name (1)
  31- 34 F4.2   AU          a         Semi-major axis
  36- 39 F4.2   ---         e         Orbital eccentricity
      41 A1     ---       f_D         Flag on D (2)
  43- 47 F5.2   km          D         Diameter 
  49- 53 I5     ---         No        Number of optical measurements (3)
  55- 56 I2     ---         Nr        Number of radar measurements (3)
  58- 63 F6.2   10-4AU/My   <da/dt>   Orbit-averaged drift in semi-major axis (4)
  65- 68 F4.1   10-4AU/My e_<da/dt>   One-standard-deviation in <da/dt> (4)
  70- 74 E5.0   10-4AU/My   p         The p-value (4,6)
  76- 81 F6.2   10-4AU/My   <da/dt>r  Orbit-averaged drift in semi-major axis (5)
  83- 86 F4.1   10-4AU/My e_<da/dt>r  One-standard-deviation in <da/dt>r (5)
  88- 92 E5.0   10-4AU/My   pr        The p-value (5,6)
  94- 97 F4.1   ---         sY        Yarkovsky sensitivity parameter (7)
  99-102 F4.2   ---         xi        The Yarkovsky efficiency (8)
 104-113 A10    ---         Arc       Years of the observation arc
--------------------------------------------------------------------------------
Note (1):
    B = Binary or triple asteroid;
    S = anomalously high {xi} value, {xi} > 0.5;
    D = Yarkovsky detection predicted to be weaker due to the time span or
        quantity of astrometry (Section 5.1).
Note (2):
    * = Diameter inferred from H-magnitude via Equation 13 when the taxonomic
        type is not available from the Small Body Database.    
    T = Diameter inferred from H-magnitude via Equation 13 when the taxonomic
        type is available from the Small Body Database.
Note (3): Used in the solution.
Note (4): Values based on optical observations only.
Note (5): Values based on optical and radar observations (Nr > 0),
          otherwise blank.
Note (6): Used in distinguishing between a gravity-only dynamical model and a
          Yarkovsky dynamical model using optical data only, p, and optical
          plus radar data, pr.
Note (7): Of Nugent et al. (2012) [2012AJ....144...60N].
Note (8): Which was computed with a bulk density that was extracted from the
          Small Body Database, if available, or inferred from the spectral
          type, if available (Section 10).
--------------------------------------------------------------------------------
(433) Eros                D   1.46 0.22   16.84 16850  5  -0.49  0.2 1e-13  -0.43  0.1 2e-13 66.3 0.15 1900-2019  
(719) Albert              D   2.64 0.55 T  2.38  3604  0  -1.83  1.4 3e-04                   11.9 0.09 1911-2019  
(1036) Ganymed            DS  2.66 0.53   37.67 12028  1  -4.98  1.3 1e-16  -4.98  1.3 1e-16  6.4 4.14 1924-2019  
(1862) Apollo             BD  1.47 0.56    1.50  3216 17  -0.30  0.9 5e-01  -1.78  0.2 1e-16 28.9 0.04 1930-2019  
(1915) Quetzalcoatl       D   2.54 0.57    0.50    96  1 -42.38 23.0 3e-02 -45.18 22.7 2e-02  4.0 0.41 1953-2004  
(2061) Anza               D   2.26 0.54    2.60  1822  0   3.29  3.8 5e-02                    6.2 0.16 1960-2019  
(4015) Wilson-Harrington  DS  2.63 0.63    4.00  1874  0  -7.57  3.1 1e-04                   10.3 0.51 1949-2019  
(29075) 1950 DA           D   1.70 0.51    2.00  1180 12  -3.92  1.8 2e-05  -2.61  0.5 1e-16 13.3 0.09 1950-2019  

